X-ray Polarization of Inverse Compton Scattering by Thermal and Nonthermal Electrons

X-ray emission from accretion-powered astrophysical systems is widely interpreted as inverse Compton (IC) scattering between energetic electrons and soft photons. Besides the emitted intensity, the polarization of this radiation provides important information about the physical properties of the electrons involved. We investigate how different electron populations shape both the spectrum and polarization of IC emission in the X-ray band. We consider three electron populations: purely thermal, purely nonthermal power-law, and a hybrid population combining both components. We take both numerical simulations and semi-analytic calculations. We first attempt the cases for thermal and nonthermal electrons, respectively. We then focus on the hybrid population, which is expected to be realistic in high-energy object environments. For the case of hybrid electrons, the scattered emission separates into three energy regimes. At low energies ($\lesssim 0.1$ keV), it is dominated by thermal electrons; at high energies ($\gtrsim 4$ keV), it is governed by the nonthermal component. Between these limits, a transition band ($\sim 0.1$-$4$ keV) appears in which both components contribute. The degree of polarization varies smoothly across these regimes, and the behavior in the transition band directly traces the relative importance of thermal and nonthermal electrons. We further show that for partially polarized seed photons, the scattered polarization scales linearly with the incident polarization while its frequency dependence remains unchanged. These results show that X-ray polarimetry provides a powerful diagnostic of the electron energy distribution in accretion-powered systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> README.txt <==
README.txt

This archive contains the complete LaTeX source files for the accepted manuscript.

Main manuscript:
main.tex

Bibliography:
main.bbl
references.bib

Figures:
fig1_a.pdf
fig1_b.pdf
fig2_a.pdf
fig2_b.pdf
fig3_a.pdf
fig3_b.pdf
fig3_c.pdf
fig4.pdf
fig5_a.pdf
fig5_b.pdf
fig6_a.pdf
fig6_b.pdf
fig6_c.pdf
fig7.pdf
fig8.pdf
fig_compare.pdf
fig4_app_1.pdf
fig4_app_2.pdf
fig4_app_3.pdf
fig4_app_4.pdf
fig4_app_5.pdf
fig4_app_6.pdf
fig7_app_1.pdf
fig7_app_2.pdf
fig7_app_3.pdf
fig7_app_4.pdf
fig8_app_1.pdf
fig8_app_10.pdf
fig8_app_2.pdf
fig8_app_3.pdf
fig8_app_4.pdf
fig8_app_5.pdf
fig8_app_6.pdf
fig8_app_7.pdf
fig8_app_8.pdf
fig8_app_9.pdf


LaTeX class:
mnras.cls
mnras.bst

The manuscript was prepared using the official MNRAS LaTeX template.
All files correspond to the final accepted version of the manuscript.
